Spectro-timing analysis of Be X-ray pulsar SMC X-2 during the 2022 outburst

We present broadband X-ray observations of the High Mass X-ray Binary (HMXB) pulsar SMC X-2, using concurrent NuSTAR and NICER observations during its 2022 outburst. The source is found to be spinning with a period of 2.37281(3) s. We confirm the existence of cyclotron resonant scattering feature (CRSF) at 31 keV in addition to the iron emission line in the X-ray continuum of the source. Spectral analysis performed with the physical bulk and thermal Comptonization model indicates that the bulk Comptonization dominates the thermal Comptonization. Using phase-resolved spectroscopy, we have investigated the variations of the spectral parameters relative to pulse phase that may be due to the complex structure of magnetic field of the pulsar or the impact of the emission geometry. It is observed that the spectral parameters exhibit significant variabilities relative to the pulsed phase. Time-resolved spectroscopy is employed to examine the evolution of the continuum and changes in the spectral characteristics. Measurements of luminosity along with variations in cyclotron line energy and photon index suggest that the source may be accreting in the super-critical regime.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



